MeerKAT uncovers the physics of an Odd Radio Circle

Odd Radio Circles (ORCs) are recently-discovered faint diffuse circles of radio emission, of unknown cause, surrounding galaxies at moderate redshift ($z ~ 0.2-0.6). Here we present detailed new MeerKAT radio images at 1284 MHz of the first ORC, originally discovered with the Australian Square Kilometre Array Pathfinder, with higher resolution (6 arcsec) and sensitivity (~ 2.4 uJy/bm). In addition to the new images, which reveal a complex internal structure consisting of multiple arcs, we also present polarisation and spectral index maps. Based on these new data, we consider potential mechanisms that may generate the ORCs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
